Initial Value Problem for a Caputo Space-time Fractional Schrodinger Equation for the Delta Potential

In this paper, we investigate the initial value problem for a Caputo space-time fractional Schrodinger equation for the delta potential. To solve this equation, we use the joint Laplace transform on the spatial coordinate and the Fourier transform on the time coordinate. Finally, the wave function and the time dependent energy eigenvalues are obtained for a particle which is subjected to the delta potential.

==> plot1.csv <==
x,y1,y2,y3,y4,y5,y6
-10.0,0.0003888503385883911,0.0002753150152570313,0.00018227285062514433,0.00011100918349634589,0.00010016828755103473,0.00023196029804476296
-9.797979797979798,0.0004146757185349317,0.0002969908077295499,0.0001994561599635416,0.00012418599635982534,0.00010040880314709128,0.00021065174252887805
-9.595959595959595,0.0004439015185853179,0.00032181970614665844,0.00021944964826484445,0.000139875154231515,0.00010202907792292336,0.00042174486382280077
-9.393939393939394,0.00047714662090178204,0.00035040330670764886,0.0002428276631218607,0.00015862967289499008,0.00010593412599530309,0.0002606139817757513
-9.191919191919192,0.0005151568242823727,0.00038346972104693185,0.00027028984289643825,0.00018112459609496693,0.0001133075244051441,0.00018095160114854815
-8.98989898989899,0.0005588320350684814,0.00042190101316367954,0.00030268841449672233,0.0002081832106657691,0.00012552528073485136,0.0003995886081583656
-8.787878787878787,0.0006092593866846162,0.0004667666099967041,0.00034106135324679383,0.00024080907646848072,0.00014401709993614714,0.00026014366939732414
-8.585858585858587,0.0006677535906333378,0.0005193639876875086,0.0003866727064897758,0.0002802252264280617,0.00017018130294400036,0.00017704636621873815
-8.383838383838384,0.0007359061091072954,0.0005812682259955705,0.0004410616914084682,0.00032792219081924785,0.00020542773424964613,0.0004177263742788693
-8.181818181818182,0.0008156450901583063,0.000654392380372509,0.0005061025525759456,0.00038571686891705965,0.00025131754443816456,0.00024182969201146153
-7.979797979797979,0.0009093084345645124,0.0007410610590351848,0.0005840776166485927,0.00045582471353880716,0.00030972606040139246,0.00027416901847743356
-7.777777777777778,0.001019732886210199,0.0008441001277022419,0.0006777665249994179,0.0005409482087417577,0.0003829894123223869,0.0005360922888953202
-7.575757575757576,0.0011503626757235462,0.0009669461174855369,0.0007905552801746611,0.0006443852235762051,0.0004740356205146145,0.0001519165193323498
-7.373737373737374,0.0013053820256307626,0.0011137797061574455,0.0009265695357510907,0.0007701615684790292,0.0005865185767506903,0.0006945445152467998
-7.171717171717171,0.0014898767752304228,0.0012896886098148546,0.0010908375255291537,0.0009231930487067373,0.00072497132631621,0.000560151041287067
-6.96969696969697,0.001710031542332564,0.0015008663982729743,0.0012894892083407407,0.0011094835663614687,0.0008949900126225877,0.0008416980717037872
-6.767676767676768,0.0019733702526616085,0.0017548551797056829,0.0015299996480861568,0.001336367367060987,0.0011034610344092493,0.001040602952068846
-6.565656565656566,0.0022890495917077783,0.002060841845097083,0.0018214864129709857,0.0016128053148354539,0.0013588400605247634,0.001180036044397737
-6.363636363636363,0.002668217035751595,0.0024300196905557973,0.002175072932976564,0.001949747145624313,0.0016714955825500822,0.0016189225871237193
-6.161616161616162,0.0031244476808462503,0.0028760298299355985,0.0026043323856434616,0.0023605742135130803,0.002054131355975112,0.0018445897658532337
-5.959595959595959,0.0036742772104904537,0.003415499973715965,0.0031258298928378177,0.0028616405946186277,0.00252230361218314,0.0023789432715141693
-5.757575757575758,0.004337852145565552,0.004068702006225333,0.0037597847355703134,0.003472934627122293,0.0030950561409332387,0.002958670400001027
-5.555555555555555,0.005139723150445383,0.004860354491141171,0.004530879088242288,0.004218887853084953,0.0037956966108424633,0.003432011536676613
-5.353535353535354,0.006109812804297504,0.005820601954612172,0.005469245625425113,0.005129363932591117,0.004652748428685287,0.004645778848390519
-5.151515151515151,0.007284596100381659,0.0069862097528708466,0.0066116734823873004,0.006240867159125624,0.005701114251078756,0.0051626793674694514
-4.94949494949495,0.00870854026582996,0.00840202178688203,0.008003080712282526,0.007598019492575652,0.006983501126874067,0.006780548885354848
-4.747474747474747,0.010435860607857199,0.01012273859135728,0.009698311890195408,0.009255366207689228,0.008552163200665394,0.00834829229148356
-4.545454545454546,0.012532661355703831,0.012215085768872858,0.011764332259471518,0.01127958277238422,0.010471034550275779,0.009742882474045686
-4.343434343434343,0.015079545312142596,0.014760457796848685,0.014282905293016283,0.013752171043686588,0.012818338588437471,0.01231196199260516
-4.141414141414142,0.01817479405527002,0.017858140410502352,0.01735385933935701,0.016772753479003637,0.015689779848313355,0.015477204587415899
-3.9393939393939394,0.02193824201146813,0.021629236631100633,0.02109907176978962,0.020463098165094017,0.019202449421669408,0.018670947242039423
-3.737373737373738,0.02651599358460699,0.02622144769183701,0.025667326349453307,0.024972034276833484,0.02349960208903128,0.02236983524208523
-3.5353535353535355,0.032086163337614215,0.03181489125577419,0.031240232036941054,0.030481453164866598,0.02875649977709798,0.02714349631117568
-3.333333333333333,0.038865855615239066,0.0386291760029925,0.03803942983692722,0.03721363407020088,0.0351875592376925,0.033237028673780665
-3.1313131313131315,0.04711964245778953,0.04693199425956573,0.04633535961291253,0.045440179974789156,0.04305509391697616,0.04086810275472879
-2.929292929292929,0.057169847287112496,0.05704954272858949,0.05645791138208495,0.055492910786489054,0.05268000449649002,0.050611194851901936
-2.7272727272727275,0.0694089958919045,0.06937913438497091,0.06880934435680149,0.0677771325019419,0.064454851419888,0.06355537335184265
-2.525252525252525,0.08431485309582781,0.08440441877875006,0.0838799183915492,0.08278777711362002,0.0788598394619889,0.08009166507710541
-2.3232323232323235,0.10246851656900137,0.10271367501557693,0.10226674051425032,0.10112900530542951,0.09648236430213696,0.0964644328886226
-2.121212121212121,0.12457607323541191,0.1250216623267452,0.1246963684854535,0.12353795040563771,0.11804092132432394,0.10976556964075561
-1.9191919191919187,0.15149430405619244,0.15219546393317782,0.152051690319572,0.15091337145139921,0.1444143677645223,0.14215553614691878
-1.717171717171718,0.1842607719791985,0.18528454283788243,0.1854034197082543,0.1843500105735043,0.17667780272107864,0.17489846823401334
-1.5151515151515156,0.22412816886691947,0.22555461711229652,0.22604600351886614,0.22517936939029565,0.21614707821718235,0.20579163999564062
-1.3131313131313131,0.272601607418064,0.274523398050231,0.27553626114777446,0.27501727032456913,0.2644344164705587,0.26136608016819746
-1.1111111111111107,0.3314744955466551,0.33399216521026487,0.3357290820769451,0.3358177337602298,0.3234291275263107,0.32356413845193954
-0.9090909090909101,0.402850240121262,0.4060556438647605,0.4087927566128513,0.40993175900023454,0.3961250504304213,0.35900445541010606
-0.7070707070707076,0.48911090777833915,0.49303546133941456,0.4971465949756602,0.5001793140507844,0.4823492411171323,0.48739221785861414
-0.5050505050505052,0.5926965088226603,0.597134741530197,0.6030890288362634,0.6104363332666253,0.6099094390520766,0.6427763419550513
-0.30303030303030276,0.715052205945579,0.7187703642262467,0.7265181776011578,0.741257042162096,0.7384064036097128,0.7485735225289779
-0.10101010101010033,0.8489082085009736,0.8430951151103028,0.8387495789576905,0.8345506008915236,0.8040210727070861,0.7939860122237624
0.10101010101010033,0.8489082085009736,0.8430951151103028,0.8387495789576905,0.8345506008915236,0.8040210727070861,0.7939860122237624
0.30303030303030276,0.715052205945579,0.7187703642262467,0.7265181776011578,0.741257042162096,0.7384064036097128,0.7485735225289779
0.5050505050505052,0.5926965088226603,0.597134741530197,0.6030890288362634,0.6104363332666253,0.6099094390520766,0.6427763419550513
0.7070707070707076,0.48911090777833915,0.49303546133941456,0.4971465949756602,0.5001793140507844,0.4823492411171323,0.48739221785861414
0.9090909090909083,0.4028502401212627,0.40605564386476123,0.40879275661285197,0.4099317590002352,0.39612505043042184,0.35900445541010667
1.1111111111111107,0.3314744955466551,0.33399216521026487,0.3357290820769451,0.3358177337602298,0.3234291275263107,0.32356413845193954
1.3131313131313131,0.272601607418064,0.274523398050231,0.27553626114777446,0.27501727032456913,0.2644344164705587,0.26136608016819746
1.5151515151515156,0.22412816886691947,0.22555461711229652,0.22604600351886614,0.22517936939029565,0.21614707821718235,0.20579163999564062
1.7171717171717162,0.1842607719791988,0.18528454283788268,0.1854034197082546,0.18435001057350459,0.1766778027210789,0.17489846823401392
1.9191919191919187,0.15149430405619244,0.15219546393317782,0.152051690319572,0.15091337145139921,0.1444143677645223,0.14215553614691878
2.121212121212121,0.12457607323541191,0.1250216623267452,0.1246963684854535,0.12353795040563771,0.11804092132432394,0.10976556964075561
2.3232323232323235,0.10246851656900137,0.10271367501557693,0.10226674051425032,0.10112900530542951,0.09648236430213696,0.0964644328886226
2.525252525252524,0.0843148530958279,0.08440441877875014,0.08387991839154933,0.08278777711362012,0.07885983946198892,0.08009166507710544
2.7272727272727266,0.06940899589190457,0.069379134384971,0.06880934435680156,0.06777713250194196,0.06445485141988806,0.06355537335184265
2.929292929292929,0.057169847287112496,0.05704954272858949,0.05645791138208495,0.055492910786489054,0.05268000449649002,0.050611194851901936
3.1313131313131315,0.04711964245778953,0.04693199425956573,0.04633535961291253,0.045440179974789156,0.04305509391697616,0.04086810275472879
3.333333333333334,0.03886585561523901,0.03862917600299248,0.03803942983692719,0.03721363407020086,0.03518755923769245,0.03323702867378063
3.5353535353535346,0.03208616333761423,0.031814891255774205,0.031240232036941085,0.030481453164866626,0.028756499777098023,0.027143496311175686
3.737373737373737,0.026515993584607014,0.026221447691837013,0.025667326349453325,0.02497203427683349,0.023499602089031315,0.022369835242085256
3.9393939393939394,0.02193824201146813,0.021629236631100633,0.02109907176978962,0.020463098165094017,0.019202449421669408,0.018670947242039423
4.141414141414142,0.01817479405527002,0.017858140410502352,0.01735385933935701,0.016772753479003637,0.015689779848313355,0.015477204587415899
4.3434343434343425,0.0150795453121426,0.014760457796848694,0.014282905293016289,0.013752171043686591,0.012818338588437492,0.012311961992605163
4.545454545454545,0.01253266135570384,0.012215085768872883,0.011764332259471537,0.011279582772384243,0.010471034550275786,0.009742882474045719
4.747474747474747,0.010435860607857199,0.01012273859135728,0.009698311890195408,0.009255366207689228,0.008552163200665394,0.00834829229148356
4.94949494949495,0.00870854026582996,0.00840202178688203,0.008003080712282526,0.007598019492575652,0.006983501126874067,0.006780548885354848
5.1515151515151505,0.0072845961003816595,0.0069862097528708405,0.006611673482387288,0.006240867159125625,0.005701114251078724,0.005162679367469452
5.353535353535353,0.006109812804297509,0.005820601954612181,0.0054692456254251225,0.005129363932591118,0.004652748428685295,0.004645778848390624
5.555555555555555,0.005139723150445383,0.004860354491141171,0.004530879088242288,0.004218887853084953,0.0037956966108424633,0.003432011536676613
5.757575757575758,0.004337852145565552,0.004068702006225333,0.0037597847355703134,0.003472934627122293,0.0030950561409332387,0.002958670400001027
5.9595959595959584,0.0036742772104904464,0.003415499973715967,0.003125829892837822,0.002861640594618638,0.0025223036121831354,0.0023789432715141893
6.161616161616163,0.003124447680846246,0.0028760298299355946,0.002604332385643466,0.0023605742135130825,0.0020541313559751125,0.0018445897658532463
6.363636363636363,0.002668217035751595,0.0024300196905557973,0.002175072932976564,0.001949747145624313,0.0016714955825500822,0.0016189225871237193
6.565656565656564,0.0022890495917077926,0.002060841845097081,0.0018214864129709953,0.00161280531483546,0.0013588400605247606,0.0011800360443977747
6.767676767676768,0.0019733702526616085,0.0017548551797056829,0.0015299996480861568,0.001336367367060987,0.0011034610344092493,0.001040602952068846
6.969696969696969,0.001710031542332564,0.0015008663982729593,0.0012894892083407405,0.0011094835663614882,0.0008949900126225841,0.0008416980717037872
7.171717171717173,0.0014898767752304226,0.0012896886098148544,0.0010908375255291507,0.0009231930487067291,0.0007249713263162253,0.0005601510412870707
7.373737373737374,0.0013053820256307626,0.0011137797061574455,0.0009265695357510907,0.0007701615684790292,0.0005865185767506903,0.0006945445152467998
7.575757575757574,0.0011503626757235525,0.000966946117485537,0.0007905552801746612,0.0006443852235762052,0.00047403562051463656,0.00015191651933236773
7.777777777777779,0.0010197328862101987,0.0008441001277022417,0.0006777665249994183,0.0005409482087417576,0.00038298941232234665,0.00053609228889532
7.979797979797979,0.0009093084345645124,0.0007410610590351848,0.0005840776166485927,0.00045582471353880716,0.00030972606040139246,0.00027416901847743356
8.18181818181818,0.0008156450901583065,0.0006543923803725092,0.0005061025525759558,0.0003857168689170545,0.00025131754443813594,0.00024182969201146158
8.383838383838384,0.0007359061091072954,0.0005812682259955705,0.0004410616914084682,0.00032792219081924785,0.00020542773424964613,0.0004177263742788693
8.585858585858585,0.000667753590633338,0.000519363987687511,0.00038667270648977615,0.0002802252264280499,0.0001701813029439438,0.0001770463662186181
8.787878787878789,0.0006092593866846161,0.00046676660999671343,0.00034106135324679524,0.00024080907646847324,0.00014401709993617,0.0002601436693973333
8.98989898989899,0.0005588320350684814,0.00042190101316367954,0.00030268841449672233,0.0002081832106657691,0.00012552528073485136,0.0003995886081583656
9.19191919191919,0.0005151568242823802,0.00038346972104693255,0.00027028984289643944,0.00018112459609496775,0.00011330752440513904,0.00018095160114850516
9.393939393939394,0.00047714662090178204,0.00035040330670764886,0.0002428276631218607,0.00015862967289499008,0.00010593412599530309,0.0002606139817757513
9.595959595959595,0.0004439015185853179,0.00032181970614665844,0.00021944964826484445,0.000139875154231515,0.00010202907792292336,0.00042174486382280077
9.7979797979798,0.0004146757185349316,0.00029699080772954987,0.00019945615996354158,0.00012418599635982534,0.0001004088031470631,0.00021065174252887802
10.0,0.0003888503385883911,0.0002753150152570313,0.00018227285062514433,0.00011100918349634589,0.00010016828755103473,0.00023196029804476296


==> plot2.csv <==
t,y1,y2,y3,y4,y5,y6
0.0001,0.5919778149814302,0.2729822646872099,0.34261373771782794,0.3513544885858091,0.3498494058065137,0.34819838974723133
0.20211919191919192,0.6523903773382884,0.582733349317369,0.5316906120107736,0.4828490897896484,0.4198713216399808,0.37930341875593326
0.40413838383838385,0.6522547133076827,0.5872421651167749,0.5464745176896814,0.5175083505465495,0.491740613564847,0.47718565901120463
0.6061575757575758,0.6517989791795673,0.5868292741971887,0.5469791550666984,0.5211475492540975,0.503335472257367,0.49608212984564887
0.8081767676767677,0.6513209222375547,0.5852634731572629,0.5440659158836966,0.5172885735830303,0.49988592037970236,0.49384369400998634
1.0101959595959598,0.650851907822006,0.5833413520836781,0.5400749741466507,0.5110139624457711,0.4915555670708209,0.484743677908448
1.2122151515151516,0.650403531852297,0.5813541637171276,0.535769641184838,0.5039835138143998,0.481604825893041,0.47330609369371274
1.4142343434343434,0.6499815718413708,0.5793691508394246,0.5314526564667114,0.4968248972796464,0.4712482019967729,0.4612182765718313
1.6162535353535354,0.649587033681972,0.5774388958018207,0.5272167553535541,0.48979693448802875,0.46100719943043383,0.44920737940555994
1.8182727272727275,0.6492181258325532,0.5755883248382885,0.523141586606658,0.48300136644565234,0.4511061696639594,0.43758925291448836
2.0202919191919197,0.6488719437448958,0.5738047464790381,0.5192147077618225,0.4765037918564957,0.44164161337217006,0.4264893189882632
2.2223111111111113,0.6485454541956471,0.5720874358459266,0.5154683210246348,0.47029487969357886,0.4326494950766104,0.4159452792721477
2.4243303030303034,0.6482359428267389,0.5704437683075867,0.5118763778318144,0.46438153415516265,0.4241066209710699,0.4059691710934094
2.6263494949494954,0.6479411533758408,0.5688720436727299,0.50843415676411,0.45874027922571425,0.4160084397889384,0.3965456980356731
2.828368686868687,0.6476592785030618,0.5673627333115905,0.5051477064907625,0.4533716675388264,0.4083336161166563,0.38762155725456254
3.030387878787879,0.647388892732903,0.5659073602728413,0.5019942515349136,0.44823552720609033,0.40104314702108024,0.3791939048126387
3.232407070707071,0.6471288725236537,0.5645023685839621,0.4989601960835729,0.44334026393420484,0.3941248921443589,0.37120415515080146
3.434426262626263,0.6468783229949517,0.5631472578178872,0.4960482542851835,0.43865616063699775,0.3875433236086758,0.3636418779556169
3.636445454545455,0.6466365179060185,0.5618413546817511,0.49325299846305615,0.4341629813243126,0.38127392387320924,0.3564550167844079
3.838464646464647,0.6464028535047219,0.5605821784213236,0.4905590706252,0.429864333263042,0.37530746622934,0.3496405056665515
4.040483838383839,0.6461768144823117,0.5593657087410168,0.48795587534531804,0.42573908420845075,0.36960020776732616,0.3431438559652616
4.24250303030303,0.6459579496061507,0.5581875459926184,0.4854416661591036,0.4217664734067918,0.3641546735940749,0.3369678986224765
4.444522222222222,0.6457458546936475,0.5570439583207814,0.48301581992520454,0.41794645054700014,0.35894686113380186,0.3310746792523609
4.6465414141414145,0.6455401609566525,0.5559323487221396,0.4806728359527472,0.414274194432701,0.35394871839979936,0.32544220045369576
4.848560606060606,0.6453405271656834,0.5548511607069683,0.47840391526757997,0.4107319771417868,0.3491626242955089,0.32006990559585013
5.050579797979798,0.6451466344656154,0.553799472861157,0.4762017550145646,0.4073075024410323,0.3445726144783518,0.3149224581421491
5.25259898989899,0.644958182989059,0.5527765466453632,0.4740629097789614,0.4039997559528561,0.34015364691538363,0.3099872865803564
5.454618181818182,0.6447748896584311,0.551781497545888,0.47198647255335885,0.4008069144661632,0.33590282871104654,0.30526442805035947
5.656637373737373,0.6445964867514473,0.5508131484057341,0.469971350669628,0.39771933674262694,0.33181775803016056,0.30072885779844194
5.858656565656566,0.6444227209391775,0.5498700430431811,0.4680146352273208,0.39472567633868455,0.32788025217498307,0.2963636951305199
6.0606757575757575,0.6442533526021238,0.5489505597086735,0.4661118517048138,0.3918203141680466,0.32407600531314684,0.29217083366391955
6.26269494949495,0.6440881552976538,0.548053059385859,0.4642583233125983,0.3890026408464085,0.3204043316573347,0.28814047579881674
6.464714141414142,0.6439269152990845,0.5471760190001181,0.4624504431646372,0.3862712717221957,0.3168631804877738,0.28425260288228804
6.666733333333333,0.643769431158685,0.5463181213435335,0.46068612224431804,0.38362082380780776,0.3134405514944649,0.2804999001788706
6.868752525252526,0.6436155132681468,0.5454782934695905,0.45896439391442523,0.38104381920201885,0.31012424824424084,0.27688371722999616
7.070771717171717,0.6434649834039163,0.5446556994282461,0.45728461323755837,0.37853446635763743,0.3069106889128417,0.2733964431428057
7.27279090909091,0.6433176742534406,0.5438497007381351,0.45564575376092187,0.3760903250222648,0.3038003127252895,0.27002350764324345
7.474810101010101,0.6431734289235685,0.543059800011906,0.4540461002572991,0.37371092798954175,0.30078901172845857,0.2667571720454175
7.676829292929293,0.643032100435166,0.5422855814594707,0.45248336475877116,0.3713952566967614,0.29786762273387773,0.2635978713165525
7.878848484848485,0.6428935512093165,0.5415266583742403,0.45095506280172376,0.36914033372527233,0.2950281842364788,0.260543838665427
8.080867676767678,0.642757652550821,0.540782633564079,0.449458928520816,0.3669417053852153,0.29226795246508686,0.25758632859779673
8.28288686868687,0.6426242841344642,0.5400530749427671,0.4479931963929327,0.36479500371879586,0.28958710993790104,0.25471567194757805
8.484906060606061,0.6424933334989608,0.5393375056273477,0.44655667621982914,0.36269725382330087,0.2869840343981414,0.2519278756004224
8.686925252525253,0.6423646955527675,0.5386354060331895,0.44514864212082145,0.36064712091781964,0.2844535491180353,0.24922336415303592
8.888944444444444,0.6422382720951821,0.5379462245451143,0.4437686140663651,0.35864417587711533,0.28198922579509694,0.24660100312903213
9.090963636363636,0.6421139713554068,0.5372693931776743,0.4424161246204637,0.3566878323923216,0.27958666107426905,0.24405524195739534
9.29298282828283,0.6419917075515549,0.5366043449905648,0.44109054404716713,0.3547766333042844,0.2772445103542718,0.241578872123673
9.49500202020202,0.6418714004709689,0.5359505306775469,0.4397910008656505,0.35290819984957433,0.2749628240626309,0.23916730887687973
9.697021212121212,0.6417529750726878,0.5353074325187182,0.4385163983960637,0.35107972633236667,0.2727406315765293,0.2368196960727103
9.899040404040404,0.6416363611124464,0.5346745746444297,0.43726550144348425,0.3492886515080594,0.2705748766720948,0.2345363592754999
10.101059595959596,0.6415214927902279,0.5340515292199433,0.4360370551397861,0.3475331389934013,0.26846125994800624,0.2323157193225995
10.303078787878789,0.6414083084200889,0.5334379186789749,0.43482989896258695,0.34581217627955113,0.26639597341662064,0.23015357846896448
10.50509797979798,0.6412967501217409,0.5328334144985195,0.43364304888315414,0.34412532049346145,0.2643768899121301,0.22804494863956704
10.707117171717172,0.6411867635331968,0.5322377332251635,0.4324757343869943,0.34247226844498796,0.2624034726890083,0.22598638310523764
10.909136363636364,0.6410782975436538,0.531650630555686,0.43132739038193507,0.340852463608608,0.2604757005246022,0.22397679674245627
11.111155555555555,0.6409713040456959,0.5310718942693858,0.4301976138863889,0.33926489093967227,0.25859288601728425,0.2220163922552399
11.313174747474747,0.6408657377058341,0.5305013367346533,0.4290861006619536,0.3377081035828394,0.25675314682131806,0.2201048486397358
11.51519393939394,0.640761555752376,0.5299387875940086,0.42799257777923566,0.33618042763627737,0.2549537312858656,0.2182402395789219
11.717213131313132,0.6406587177795927,0.5293840870924388,0.4269167455276987,0.3346802367877705,0.25319185255411814,0.21641932534828523
11.919232323232324,0.6405571855671672,0.5288370803707886,0.4258582375226404,0.333206186181744,0.2514654642727271,0.21463877462920825
12.121251515151515,0.640456922913923,0.528297612911802,0.4248166027198792,0.3317573316267199,0.2497735574029538,0.212896332524496
12.323270707070707,0.6403578954848498,0.5277655272094038,0.42379130842561175,0.3303331135281997,0.24811589838772344,0.21119117924052558
12.5252898989899,0.6402600706704992,0.5272406606364065,0.42278175998088136,0.3289332328816369,0.2464924355377239,0.20952338374335536
12.727309090909092,0.6401634174578404,0.5267228444135575,0.42178733089225956,0.32755747523534307,0.24490272448633338,0.2078929320322949
12.929328282828283,0.6400679063117265,0.5262119035330908,0.4208073967201952,0.32620554363580945,0.2433456477731294,0.20629897362543653
13.131347474747475,0.6399735090661626,0.5257076574605708,0.4198413667434166,0.3248769473733029,0.24181951240642507,0.20473968406780962
13.333366666666667,0.6398801988246109,0.5252099214268579,0.41888870889680657,0.3235709686378945,0.2403224193962077,0.20321272164602303
13.53538585858586,0.6397879498686216,0.5247185081240733,0.41794896531925246,0.3222867034860265,0.2388526967904421,0.20171593552908043
13.737405050505052,0.6396967375741192,0.524233229632064,0.4170217576877545,0.3210231541410783,0.2374091978023132,0.2002479104305242
13.939424242424243,0.639606538334721,0.523753899421831,0.4161067830880166,0.3197793403501724,0.2359913581564724,0.19880809093248003
14.141443434343435,0.6395173294915111,0.5232803343068221,0.4152038023196616,0.3185543984254081,0.23459902454518797,0.19739648482249367
14.343462626262626,0.6394290892687269,0.5228123562394603,0.41431262319602524,0.3173476451814388,0.233232155666937,0.19601315076473516
14.54548181818182,0.6393417967148698,0.522349793876862,0.4134330815952758,0.31615859641489563,0.2318905295826935,0.19465774331887567
14.747501010101011,0.6392554316487692,0.5218924838649176,0.4125650228288285,0.3149869420234097,0.2305735661283506,0.193329315869056
14.949520202020203,0.6391699746101869,0.5214402718127065,0.4117082854233485,0.31383248942160524,0.22928031248761396,0.19202643231065225
15.151539393939395,0.6390854068145636,0.5209930129489724,0.4108626887816593,0.3126950920269859,0.22800957341585099,0.190747494228246
15.353558585858586,0.6390017101115509,0.5205505724687333,0.4100280255052074,0.31157458006973676,0.2267601199570953,0.18949111316282086
15.555577777777778,0.6389188669470014,0.5201128255909643,0.4092040585165434,0.31047070769265184,0.2255308944114858,0.18825636623098768
15.757596969696971,0.6388368603281097,0.5196796573577928,0.40839052257959624,0.30938312472023405,0.22432114374975945,0.18704284669828264
15.959616161616163,0.6387556737914311,0.5192509622120344,0.4075871294167953,0.3083113752044027,0.2231304476683116,0.18585051653662782
16.161635353535356,0.6386752913735197,0.5188266433935129,0.40679357537956334,0.3072549192915274,0.22195864617074865,0.1846794436908151
16.363654545454548,0.6385956975839588,0.5184066121958566,0.4060095505365154,0.30621317104721385,0.22080570188981472,0.18352953770698738
16.56567373737374,0.6385168773805655,0.5179907871247699,0.4052347480815283,0.3051855430405505,0.2196715466982255,0.18240038073017525
16.76769292929293,0.6384388161465785,0.5175790929965357,0.40446887310239676,0.30417148866509625,0.21855595932244654,0.1812912018935085
16.969712121212122,0.6383614996696533,0.5171714600121332,0.4037116499569688,0.30317053493903173,0.21745850478623552,0.18020098542652635
17.171731313131314,0.6382849141224979,0.5167678228381873,0.40296282774480885,0.30218230126376616,0.21637854457277256,0.17912865817194878
17.373750505050506,0.6382090460450076,0.516368119721334,0.4022221836094061,0.301206502670038,0.21531530565783066,0.17807328340463224
17.575769696969697,0.6381338823277604,0.5159722916577408,0.4014895238351854,0.300242938867888,0.21426798246644954,0.17703419636435758
17.77778888888889,0.6380594101967524,0.5155802816347018,0.40076468289794537,0.29929147252920846,0.21323584088399775,0.1760110449389252
17.97980808080808,0.6379856171992627,0.5151920339565869,0.400047520776393,0.2983520014510927,0.21221829731896433,0.17500373398031902
18.181827272727272,0.6379124911907422,0.5148074936631206,0.3993379189317252,0.29742442954405635,0.21121495589241732,0.17401230162879067
18.383846464646467,0.6378400203226409,0.5144266060440637,0.39863577541246015,0.29650864108132496,0.21022559948967176,0.17303677258091796
18.58586565656566,0.6377681930310845,0.514049316250955,0.39794099954758305,0.29560448155328484,0.20925014210607054,0.17207703388651432
18.78788484848485,0.6376969980263246,0.5136755690036592,0.39725350665992765,0.2947117470593024,0.2082885580291293,0.17113276617767723
18.989904040404042,0.637626424282898,0.5133053083870658,0.3965732131724361,0.2938301826979976,0.2073408066521372,0.17020344314172867
19.191923232323234,0.6375564610304247,0.5129384777313978,0.39590003240191507,0.2929594891061339,0.20640677019925724,0.1692883914428201
19.393942424242425,0.6374870977449961,0.5125750195681626,0.3952338712471766,0.292099335301029,0.20548621650776225,0.16838688792493645
19.595961616161617,0.6374183241410939,0.5122148756528114,0.3945746278890632,0.2912493753844171,0.20457879199508555,0.16749826405446366
19.79798080808081,0.6373501301639972,0.5118579870445862,0.3939221905355078,0.29040926648029436,0.20368404286251718,0.1666219895809073
20.0,0.6372825059826362,0.5115042942338094,0.3932764371705748,0.28957868546145427,0.20280145695903287,0.16575771631334135

